Load balancing strategies for the DSMC simulation of hypersonic flows using HPC

In the context of the validation of PICLas, a kinetic particle suite for the simulation of rarefied, non-equilibrium plasma flows, the biased hypersonic nitrogen flow around a blunted cone was simulated with the Direct Simulation Monte Carlo method. The setup is characterized by a complex flow with strong local gradients and thermal non-equilibrium resulting in a highly inhomogeneous computational load. Especially, the load distribution is of interest, because it allows to exploit the utilized computational resources efficiently. Different load distribution algorithms are investigated and compared within a strong scaling. This investigation of the parallel performance of PICLas is accompanied by simulation results in terms of the velocity magnitude, translational temperature and heat flux, which is compared to experimental measurements.

==> 70degCone_Set2_alpha30_07ms.csv <==
Heatflux,Heatflux_kW,ForceX,ForceY,ForceZ,ImpactCount,arc_length,SoverR,Points:0,Points:1,Points:2
1.28E+004,1.28E+001,7.12E+001,1.25E+000,1.08E+001,2.65E+007,0.00E+000,0.00E+000,6.27E-006,-1.00E-005,2.66E-020
1.30E+004,1.30E+001,7.27E+001,1.12E+000,1.25E+001,2.68E+007,3.35E-004,2.68E-002,7.51E-006,-1.00E-005,-3.35E-004
1.34E+004,1.34E+001,7.57E+001,9.41E-001,1.54E+001,2.73E+007,8.65E-004,6.92E-002,3.51E-005,-1.00E-005,-8.65E-004
1.39E+004,1.39E+001,7.82E+001,1.11E+000,1.83E+001,2.82E+007,1.39E-003,1.11E-001,8.16E-005,-1.00E-005,-1.38E-003
1.43E+004,1.43E+001,8.04E+001,1.45E+000,2.17E+001,2.96E+007,1.91E-003,1.52E-001,1.49E-004,-1.00E-005,-1.90E-003
1.48E+004,1.48E+001,8.29E+001,1.63E+000,2.57E+001,3.16E+007,2.44E-003,1.95E-001,2.39E-004,-1.00E-005,-2.42E-003
1.49E+004,1.49E+001,8.48E+001,1.67E+000,2.96E+001,3.39E+007,2.98E-003,2.39E-001,3.59E-004,-1.00E-005,-2.96E-003
1.47E+004,1.47E+001,8.59E+001,1.75E+000,3.31E+001,3.60E+007,3.55E-003,2.84E-001,5.04E-004,-1.00E-005,-3.50E-003
1.46E+004,1.46E+001,8.71E+001,2.00E+000,3.70E+001,3.83E+007,4.14E-003,3.31E-001,6.80E-004,-1.00E-005,-4.06E-003
1.43E+004,1.43E+001,8.79E+001,1.85E+000,3.87E+001,4.00E+007,4.74E-003,3.79E-001,8.84E-004,-1.00E-005,-4.63E-003
1.39E+004,1.39E+001,8.90E+001,1.31E+000,3.83E+001,4.13E+007,5.35E-003,4.28E-001,1.09E-003,-1.00E-005,-5.20E-003
1.37E+004,1.37E+001,9.07E+001,1.21E+000,3.83E+001,4.29E+007,5.98E-003,4.78E-001,1.31E-003,-1.00E-005,-5.79E-003
1.35E+004,1.35E+001,9.13E+001,1.14E+000,3.83E+001,4.40E+007,6.61E-003,5.29E-001,1.52E-003,-1.00E-005,-6.39E-003
1.34E+004,1.34E+001,9.20E+001,1.09E+000,3.83E+001,4.49E+007,7.25E-003,5.80E-001,1.74E-003,-1.00E-005,-6.99E-003
1.33E+004,1.33E+001,9.31E+001,9.60E-001,3.85E+001,4.60E+007,7.90E-003,6.32E-001,1.96E-003,-1.00E-005,-7.60E-003
1.33E+004,1.33E+001,9.39E+001,8.14E-001,3.83E+001,4.69E+007,8.54E-003,6.84E-001,2.18E-003,-1.00E-005,-8.21E-003
1.33E+004,1.33E+001,9.43E+001,9.45E-001,3.83E+001,4.76E+007,9.20E-003,7.36E-001,2.41E-003,-1.00E-005,-8.82E-003
1.32E+004,1.32E+001,9.49E+001,9.04E-001,3.83E+001,4.81E+007,9.85E-003,7.88E-001,2.63E-003,-1.00E-005,-9.43E-003
1.31E+004,1.31E+001,9.55E+001,9.03E-001,3.80E+001,4.87E+007,1.05E-002,8.39E-001,2.85E-003,-1.00E-005,-1.00E-002
1.30E+004,1.30E+001,9.61E+001,1.08E+000,3.80E+001,4.91E+007,1.11E-002,8.91E-001,3.07E-003,-1.00E-005,-1.06E-002
1.29E+004,1.29E+001,9.65E+001,1.11E+000,3.82E+001,4.96E+007,1.18E-002,9.42E-001,3.29E-003,-1.00E-005,-1.12E-002
1.28E+004,1.28E+001,9.66E+001,7.55E-001,3.80E+001,5.04E+007,1.24E-002,9.92E-001,3.50E-003,-1.00E-005,-1.18E-002
1.27E+004,1.27E+001,9.70E+001,5.98E-001,3.79E+001,5.19E+007,1.30E-002,1.04E+000,3.72E-003,-1.00E-005,-1.24E-002
1.27E+004,1.27E+001,9.74E+001,4.66E-001,3.78E+001,5.36E+007,1.37E-002,1.09E+000,3.94E-003,-1.00E-005,-1.30E-002
1.29E+004,1.29E+001,9.80E+001,4.22E-001,3.79E+001,5.55E+007,1.43E-002,1.15E+000,4.16E-003,-1.00E-005,-1.36E-002
1.31E+004,1.31E+001,9.84E+001,5.82E-001,3.78E+001,5.70E+007,1.50E-002,1.20E+000,4.38E-003,-1.00E-005,-1.42E-002
1.32E+004,1.32E+001,9.86E+001,6.45E-001,3.76E+001,5.83E+007,1.56E-002,1.25E+000,4.61E-003,-1.00E-005,-1.49E-002
1.32E+004,1.32E+001,9.92E+001,6.20E-001,3.77E+001,5.97E+007,1.63E-002,1.30E+000,4.83E-003,-1.00E-005,-1.55E-002
1.32E+004,1.32E+001,9.95E+001,5.25E-001,3.75E+001,6.07E+007,1.69E-002,1.35E+000,5.05E-003,-1.00E-005,-1.61E-002
1.33E+004,1.33E+001,9.97E+001,7.25E-001,3.71E+001,6.13E+007,1.76E-002,1.41E+000,5.27E-003,-1.00E-005,-1.67E-002
1.34E+004,1.34E+001,9.99E+001,6.38E-001,3.71E+001,6.17E+007,1.82E-002,1.46E+000,5.49E-003,-1.00E-005,-1.73E-002
1.38E+004,1.38E+001,1.00E+002,4.77E-001,3.71E+001,6.20E+007,1.88E-002,1.51E+000,5.70E-003,-1.00E-005,-1.79E-002
1.41E+004,1.41E+001,1.01E+002,3.88E-001,3.70E+001,6.21E+007,1.94E-002,1.56E+000,5.91E-003,-1.00E-005,-1.84E-002
1.41E+004,1.41E+001,1.01E+002,4.17E-001,3.67E+001,6.14E+007,2.00E-002,1.60E+000,6.11E-003,-1.00E-005,-1.90E-002
1.44E+004,1.44E+001,1.02E+002,5.49E-001,3.66E+001,6.07E+007,2.06E-002,1.65E+000,6.31E-003,-1.00E-005,-1.95E-002
1.47E+004,1.47E+001,1.02E+002,3.72E-001,3.63E+001,5.97E+007,2.12E-002,1.69E+000,6.50E-003,-1.00E-005,-2.01E-002
1.50E+004,1.50E+001,1.02E+002,3.41E-001,3.58E+001,5.82E+007,2.17E-002,1.74E+000,6.69E-003,-1.00E-005,-2.06E-002
1.54E+004,1.54E+001,1.02E+002,3.28E-001,3.55E+001,5.67E+007,2.22E-002,1.78E+000,6.87E-003,-1.00E-005,-2.11E-002
1.57E+004,1.57E+001,1.02E+002,3.03E-001,3.49E+001,5.50E+007,2.27E-002,1.82E+000,7.04E-003,-1.00E-005,-2.16E-002
1.62E+004,1.62E+001,1.02E+002,4.34E-001,3.42E+001,5.29E+007,2.32E-002,1.86E+000,7.21E-003,-1.00E-005,-2.20E-002
1.69E+004,1.69E+001,1.02E+002,4.14E-001,3.36E+001,5.08E+007,2.37E-002,1.90E+000,7.37E-003,-1.00E-005,-2.24E-002
1.76E+004,1.76E+001,1.02E+002,3.69E-001,3.25E+001,4.90E+007,2.41E-002,1.93E+000,7.52E-003,-1.00E-005,-2.29E-002
1.84E+004,1.84E+001,1.01E+002,2.53E-001,3.10E+001,4.76E+007,2.46E-002,1.97E+000,7.66E-003,-1.00E-005,-2.33E-002
1.96E+004,1.96E+001,1.01E+002,1.90E-001,2.90E+001,4.64E+007,2.50E-002,2.00E+000,7.81E-003,-1.00E-005,-2.37E-002
2.11E+004,2.11E+001,9.64E+001,1.91E-001,3.03E+001,4.30E+007,2.54E-002,2.03E+000,7.95E-003,-1.00E-005,-2.41E-002
2.17E+004,2.17E+001,8.35E+001,1.95E-001,3.69E+001,3.65E+007,2.58E-002,2.06E+000,8.14E-003,-1.00E-005,-2.44E-002
2.01E+004,2.01E+001,6.17E+001,4.92E-001,4.21E+001,2.77E+007,2.62E-002,2.09E+000,8.37E-003,-1.00E-005,-2.47E-002
1.64E+004,1.64E+001,3.83E+001,8.00E-001,4.03E+001,1.95E+007,2.65E-002,2.12E+000,8.67E-003,-1.00E-005,-2.49E-002
1.16E+004,1.16E+001,2.01E+001,6.28E-001,3.19E+001,1.31E+007,2.69E-002,2.15E+000,9.00E-003,-1.00E-005,-2.50E-002
7.31E+003,7.31E+000,8.66E+000,2.95E-001,2.20E+001,8.22E+006,2.72E-002,2.18E+000,9.35E-003,-1.00E-005,-2.50E-002
3.93E+003,3.93E+000,2.49E+000,1.32E-001,1.23E+001,4.54E+006,2.76E-002,2.21E+000,9.69E-003,-1.00E-005,-2.49E-002
1.50E+003,1.50E+000,-3.84E-001,4.45E-002,4.97E+000,1.94E+006,2.79E-002,2.24E+000,1.00E-002,-1.00E-005,-2.47E-002
4.63E+002,4.63E-001,-6.06E-001,5.64E-002,1.67E+000,7.67E+005,2.83E-002,2.27E+000,1.02E-002,-1.00E-005,-2.44E-002
1.31E+002,1.31E-001,-3.74E-001,9.94E-003,4.42E-001,3.01E+005,2.88E-002,2.30E+000,1.04E-002,-1.00E-005,-2.40E-002
5.89E+001,5.89E-002,-2.40E-001,-3.19E-003,1.52E-001,1.88E+005,2.92E-002,2.34E+000,1.04E-002,-1.00E-005,-2.35E-002
4.42E+001,4.42E-002,-2.21E-001,-9.77E-004,1.09E-001,2.00E+005,2.98E-002,2.39E+000,1.04E-002,-1.00E-005,-2.29E-002
5.22E+001,5.22E-002,-2.44E-001,-6.23E-004,1.11E-001,2.50E+005,3.05E-002,2.44E+000,1.04E-002,-1.00E-005,-2.22E-002
5.14E+001,5.14E-002,-2.50E-001,1.11E-002,9.47E-002,2.88E+005,3.14E-002,2.51E+000,1.04E-002,-1.00E-005,-2.14E-002
6.03E+001,6.03E-002,-2.85E-001,3.34E-003,9.55E-002,3.56E+005,3.24E-002,2.59E+000,1.04E-002,-1.00E-005,-2.04E-002
6.29E+001,6.29E-002,-3.28E-001,-1.65E-003,7.96E-002,4.14E+005,3.35E-002,2.68E+000,1.04E-002,-1.00E-005,-1.93E-002
5.49E+001,5.49E-002,-3.53E-001,-3.84E-003,5.38E-002,4.48E+005,3.47E-002,2.78E+000,1.04E-002,-1.00E-005,-1.80E-002
5.88E+001,5.88E-002,-3.97E-001,-1.02E-002,3.87E-002,4.92E+005,3.62E-002,2.89E+000,1.04E-002,-1.00E-005,-1.66E-002
5.80E+001,5.80E-002,-4.76E-001,-1.82E-002,2.36E-002,5.42E+005,3.78E-002,3.02E+000,1.04E-002,-1.00E-005,-1.50E-002
7.03E+001,7.03E-002,-6.03E-001,-1.51E-002,1.81E-002,6.10E+005,3.95E-002,3.16E+000,1.04E-002,-1.00E-005,-1.32E-002
7.47E+001,7.47E-002,-7.52E-001,-2.95E-003,2.46E-003,6.34E+005,4.15E-002,3.32E+000,1.04E-002,-1.00E-005,-1.12E-002
7.64E+001,7.64E-002,-8.67E-001,-3.75E-002,3.67E-002,5.79E+005,4.34E-002,3.47E+000,1.04E-002,-1.00E-005,-9.34E-003
1.29E+002,1.29E-001,-8.86E-001,-9.14E-002,4.39E-001,5.05E+005,4.51E-002,3.61E+000,1.05E-002,-1.00E-005,-7.64E-003
2.07E+002,2.07E-001,-5.57E-001,-6.71E-002,1.10E+000,4.79E+005,4.66E-002,3.73E+000,1.15E-002,-1.00E-005,-6.49E-003
2.79E+002,2.79E-001,-1.59E-001,1.97E-002,1.56E+000,5.36E+005,4.82E-002,3.86E+000,1.31E-002,-1.00E-005,-6.25E-003
4.02E+002,4.02E-001,-1.32E-002,5.43E-002,1.97E+000,6.61E+005,5.00E-002,4.00E+000,1.49E-002,-1.00E-005,-6.25E-003
6.05E+002,6.05E-001,7.74E-002,3.96E-002,2.57E+000,8.69E+005,5.18E-002,4.15E+000,1.67E-002,-1.00E-005,-6.25E-003
8.69E+002,8.69E-001,2.52E-001,5.73E-002,3.38E+000,1.21E+006,5.37E-002,4.30E+000,1.86E-002,-1.00E-005,-6.25E-003
1.16E+003,1.16E+000,4.97E-001,7.32E-002,4.21E+000,1.65E+006,5.56E-002,4.45E+000,2.06E-002,-1.00E-005,-6.25E-003
1.45E+003,1.45E+000,8.13E-001,4.88E-002,4.96E+000,2.14E+006,5.77E-002,4.62E+000,2.26E-002,-1.00E-005,-6.25E-003
1.77E+003,1.77E+000,1.21E+000,6.94E-002,5.81E+000,2.69E+006,5.98E-002,4.79E+000,2.47E-002,-1.00E-005,-6.25E-003
2.12E+003,2.12E+000,1.60E+000,1.16E-001,6.69E+000,3.22E+006,6.20E-002,4.96E+000,2.69E-002,-1.00E-005,-6.25E-003
2.41E+003,2.41E+000,2.04E+000,1.31E-001,7.36E+000,3.67E+006,6.42E-002,5.13E+000,2.91E-002,-1.00E-005,-6.25E-003
2.63E+003,2.63E+000,2.48E+000,1.89E-001,7.96E+000,4.10E+006,6.63E-002,5.31E+000,3.12E-002,-1.00E-005,-6.25E-003
2.84E+003,2.84E+000,2.84E+000,2.55E-001,8.57E+000,4.48E+006,6.85E-002,5.48E+000,3.34E-002,-1.00E-005,-6.25E-003
3.05E+003,3.05E+000,3.11E+000,2.49E-001,8.89E+000,4.69E+006,7.06E-002,5.65E+000,3.55E-002,-1.00E-005,-6.25E-003
3.28E+003,3.28E+000,3.44E+000,1.87E-001,9.17E+000,4.86E+006,7.27E-002,5.82E+000,3.76E-002,-1.00E-005,-6.25E-003
3.51E+003,3.51E+000,3.81E+000,8.18E-002,9.70E+000,5.12E+006,7.48E-002,5.98E+000,3.97E-002,-1.00E-005,-6.25E-003
3.62E+003,3.62E+000,4.10E+000,1.19E-001,1.00E+001,5.29E+006,7.69E-002,6.15E+000,4.18E-002,-1.00E-005,-6.25E-003
3.68E+003,3.68E+000,4.33E+000,1.27E-001,1.02E+001,5.37E+006,7.89E-002,6.31E+000,4.38E-002,-1.00E-005,-6.25E-003
3.84E+003,3.84E+000,4.56E+000,4.19E-002,1.05E+001,5.47E+006,8.09E-002,6.47E+000,4.58E-002,-1.00E-005,-6.25E-003
3.96E+003,3.96E+000,4.83E+000,7.15E-002,1.07E+001,5.51E+006,8.29E-002,6.63E+000,4.78E-002,-1.00E-005,-6.25E-003
4.04E+003,4.04E+000,5.00E+000,1.50E-001,1.09E+001,5.57E+006,8.48E-002,6.79E+000,4.97E-002,-1.00E-005,-6.25E-003
4.09E+003,4.09E+000,5.13E+000,2.26E-001,1.11E+001,5.61E+006,8.68E-002,6.94E+000,5.17E-002,-1.00E-005,-6.24E-003
4.23E+003,4.23E+000,5.39E+000,2.89E-001,1.13E+001,5.66E+006,8.87E-002,7.10E+000,5.36E-002,-1.00E-005,-6.25E-003
4.43E+003,4.43E+000,5.64E+000,2.67E-001,1.17E+001,5.86E+006,9.06E-002,7.25E+000,5.55E-002,-1.00E-005,-6.25E-003
4.44E+003,4.44E+000,5.74E+000,2.27E-001,1.17E+001,5.88E+006,9.25E-002,7.40E+000,5.74E-002,-1.00E-005,-6.25E-003
4.45E+003,4.45E+000,5.89E+000,2.52E-001,1.17E+001,5.87E+006,9.44E-002,7.55E+000,5.93E-002,-1.00E-005,-6.25E-003
4.55E+003,4.55E+000,6.09E+000,1.82E-001,1.19E+001,5.94E+006,9.63E-002,7.71E+000,6.12E-002,-1.00E-005,-6.25E-003
4.66E+003,4.66E+000,6.49E+000,1.68E-001,1.16E+001,5.74E+006,9.82E-002,7.86E+000,6.31E-002,-1.00E-005,-6.25E-003
4.75E+003,4.75E+000,6.83E+000,2.18E-001,1.13E+001,5.56E+006,1.00E-001,8.01E+000,6.50E-002,-1.00E-005,-6.25E-003


==> Allegre1997_set2_heatflux.csv <==
thermocouple,position,alpha_0,alpha_10,alpha_20,alpha_30
1,0,17.16,17.82,15.84,14.19
2,0.52,13.56,16.46,15.17,14.85
3,1.04,10.24,14.16,12.95,14.46
4,1.56,9.64,12.05,13.56,15.06
5,2.68,0.04,0.04,0.04,0.04
6,3.32,0.04,0.04,0.04,0.04
7,5.06,0.43,1.06,1.95,3.79
8,6.5,0.99,2.18,3,5.94
9,7.94,1.75,2.38,3.83,8.58


==> case0.csv <==
720,111
960,84
1440,56
2880,31
5760,16


==> wo_scal.csv <==
720,366
960,288
1440,210
2880,122
5760,77

